Words are the Window to the Soul: Language-based User Representations for Fake News Detection

Cognitive and social traits of individuals are reflected in language use. Moreover, individuals who are prone to spread fake news online often share common traits. Building on these ideas, we introduce a model that creates representations of individuals on social media based only on the language they produce, and use them to detect fake news. We show that language-based user representations are beneficial for this task. We also present an extended analysis of the language of fake news spreaders, showing that its main features are mostly domain independent and consistent across two English datasets. Finally, we exploit the relation between language use and connections in the social graph to assess the presence of the Echo Chamber effect in our data.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
coling2020.pdf	PDF file for Coling 2020
coling2020.sty	LaTeX style file for Coling 2020
coling2020.tex	LaTeX sample file for Coling 2020


==> notes.txt <==
answering the questions:
1. 
a. yes there are some clear differences between r and f related to the topic, in both datasets. The style is not relevant. 
b. Fake news are similar cross datasets, Real news are not

2. 
a. yes there are some clear differences between r and f related to the topic, in both datasets
b. Fake users are similar across datasets, Real are not

note: fake news spreaders have in common topics and style across datasets, real news spreaders (partially) only style
style is importna for users, not for news



﻿content
\begin{itemize}
\item Importantly, when we check the overlapping across categories (i.e. the overlap between F tl/desc with R tl/desc)  we find almost no overlap \m{missing: add numbers.}
\item Note that activation values for F names are higher than for R names \m{report numbers}. 
\item Similarly to names,  for description, hashtags for F have much higher activation values than those for R, indicating that are much more important in defining the class. This is related to the fact that for F we find hashtags that are very much indicative of the group, and for R much more vague. Note that this is not the case for timelines, in which for both the groups we have low values (and, accordingly, for neither of the two groups hashtags fro timeline are very illuminating). \m{report numbers}
\item similarly to news, empath are categories are alway the most relevant ones, followed by names, except one case. Differently from news, the style aspects are important in distinguishing R from F spreaders
\item Across datasets, F spreaders tend to have in their timelines dataset specific categories which are similar to those in the news, and a core of semantic categories which they always mention in their timelines and that belong to few main semantic areas, such as Family, Animal, Religion, Military, Emotions.
\item This tendency is even more clear  in descriptions, where the dataset specific categories are less important, and the shared ones are ranked at the top of the list.
\item the same tendency is confirmed by the analysis of the proper names, which are consistent across datasets for F spreaders, but not for R spreaders.
\item Differently, for R spreaders we observe that both the semantic classes and the names both in timelines and description do overlap with the seamntic categories in news but \textbf{do not} overlap across datasets. 
\item names have difference importance in the two dataset, quite marginal in Pol, crucial in gos. However, it is interesting that in both timelines and, even more, in descriptions, names mentioned by F spreaders are again very similar across datasets.
\item hashtags are in general not very important, and, as a general tendency, they tend to echo the main topics found with empath (check this further). 
\item takeaway: 
F descriptions look more informative in terms of activation values in defining a group, 2 comments:
1. it is reasonable: the description is very you Condense all the main charateristics you think are important for you
2. F group seems more cohesive and clearly defined than R. 
\end{itemize}

style
\begin{itemize}
\item punctuation:  exclamation mark, question mark and '-' are common in pol and gos F timelines, and the first two in descriptions too. Excalamtion mark has the highest activation value in general 
\item when are significant for the model emojis are always indicator of F.
\item simialrly, cap is always indicator of F
\item in descriptions, liwc categories Pronoun, Self, I, You and Prepositions are alway indicaotr of F, while no liwc is active for R.
\item there is never correlation users/news
\end{itemize}

